Reinforcement Learning for Quantum Circuit Design: Using Matrix Representations

Quantum computing promises advantages over classical computing. The manufacturing of quantum hardware is in the infancy stage, called the Noisy Intermediate-Scale Quantum (NISQ) era. A major challenge is automated quantum circuit design that map a quantum circuit to gates in a universal gate set. In this paper, we present a generic MDP modeling and employ Q-learning and DQN algorithms for quantum circuit design. By leveraging the power of deep reinforcement learning, we aim to provide an automatic and scalable approach over traditional hand-crafted heuristic methods.

==> obejct.txt <==
1. mdp modeling as a state tree; 
2. Q-table update with Q-learning; 
3 DQN; 
4. showing those gates using both Q-learning and DQN.
